Long-Range Backscatter: A Bottom-Up Approach

Continued progress towards energy-neutral Internet of Things (IoT) nodes expose the wireless communication link as the dominant energy bottleneck. While low-power wide-area network (LPWAN) technologies achieve long-range communication with multiple years of battery life, their active radios hinder reaching full energy neutrality. Long-range backscatter communication emerged as a key enabler, reaching one to three order of magnitude lower power consumption. New advancements leverage concepts from active radio systems such as chirp spread spectrum (CSS) modulation and integrate them on a low-power backscatter tag. This paper presents a comprehensive survey of long-range backscatter communication, using a bottom-up analysis spanning system topologies, hardware architecture, modulation techniques and medium access. Backscatter communication requires different topologies compared to active radios to reach longer communication distances. Different hardware architectures support backscattering a modulated signal with differing complexity, power consumption and spectral efficiency. At the physical layer binary switch-based modulation are well known and provide an easy form of modulation while chirp spread spectrum (CSS)-based modulation gain traction due to their robustness. Medium Access Control (MAC) techniques are examined with a focus on synchronization, concurrency and lightweight feedback mechanisms requiring low-power, low-complexity hardware. Building on these established solutions the paper evaluates the feasibility of long-range backscatter communication in different energy-neutral Internet of Things (IoT) applications. Starting from the available energy budget, harvested through solar, radio frequency (RF) or capacitive harvesting, feasible hardware, modulation and Medium Access Control (MAC) solutions are explored.

==> figures/comparison-calc-dist.csv <==
sf,range_m,energy_per_bit_uJ_P2LoRa,energy_per_bit_uJ_PLoRa,energy_per_bit_uJ_LoRa,energy_per_bit_uJ_Prism,energy_per_bit_uJ_LoRaBC,energy_per_bit_uJ_LoRa_RFEH,energy_per_bit_uJ_IF_LoRa,energy_per_bit_uJ_Steinmann
6,197.86256572452223,0.32767999999999997,2.6624,82.176,0.71168,0.0015786666666666666,0.04881066666666667,0.0013312,5.48864
7,300.7335065462048,0.65536,5.3248,140.87314285714285,1.42336,0.0027062857142857145,0.08367542857142857,0.002282057142857143,10.97728
8,386.60968311904054,1.31072,10.6496,246.528,2.84672,0.004736,0.146432,0.0039936,21.95456
9,497.00829414710034,2.6214399999999998,21.2992,438.272,5.69344,0.008419555555555555,0.26032355555555553,0.007099733333333334,43.90912
10,638.9318613495554,5.2428799999999995,42.5984,788.8896,11.38688,0.0151552,0.4685824,0.012779519999999999,87.81824
11,694.7334052825413,10.485759999999999,85.1968,1434.3447272727274,22.773760000000003,0.02755490909090909,0.851968,0.023235490909090908,175.63648
12,893.1185113130348,20.971519999999998,170.3936,2629.632,45.54752,0.05051733333333333,1.5619413333333334,0.0425984,351.27296


==> figures/e-waste-packet-cons.csv <==
packet_size_bits,range_m,energy_per_packet_uJ_P2LoRa,energy_per_packet_uJ_PLoRa,energy_per_packet_uJ_LoRa,energy_per_packet_uJ_Prism,energy_per_packet_uJ_LoRaBC,energy_per_packet_uJ_LoRa_RFEH,energy_per_packet_uJ_IF_LoRa,energy_per_packet_uJ_Steinmann
12,900.0,4089.4464,33226.752,512778.24,8881.7664,9.85088,304.57856000000004,8.306688000000001,68498.22720000001
13,900.0,4173.33248,33908.3264,523296.76800000004,9063.956479999999,10.052949333333332,310.82632533333333,8.4770816,69903.31904
14,900.0,4257.218559999999,34589.900799999996,533815.296,9246.14656,10.255018666666667,317.0740906666667,8.6474752,71308.41088
15,900.0,4341.10464,35271.4752,544333.824,9428.33664,10.457087999999999,323.321856,8.817868800000001,72713.50272
16,900.0,4424.99072,35953.0496,554852.352,9610.52672,10.659157333333333,329.5696213333334,8.9882624,74118.59456
17,900.0,4508.8768,36634.623999999996,565370.88,9792.7168,10.861226666666665,335.81738666666666,9.158656,75523.6864
18,900.0,4592.762879999999,37316.1984,575889.408,9974.90688,11.063296,342.065152,9.329049600000001,76928.77824
19,900.0,4676.6489599999995,37997.7728,586407.936,10157.096959999999,11.265365333333333,348.31291733333336,9.4994432,78333.87008000001
20,900.0,4760.53504,38679.3472,596926.464,10339.28704,11.467434666666666,354.5606826666667,9.6698368,79738.96192
21,900.0,4844.42112,39360.9216,607444.992,10521.47712,11.669504,360.808448,9.840230400000001,81144.05376000001
22,900.0,4928.307199999999,40042.496,617963.52,10703.6672,11.871573333333332,367.05621333333335,10.010624,82549.1456
23,900.0,5012.1932799999995,40724.0704,628482.0480000001,10885.85728,12.073642666666666,373.3039786666667,10.1810176,83954.23744
24,900.0,5096.07936,41405.644799999995,639000.576,11068.04736,12.275711999999999,379.55174400000004,10.351411200000001,85359.32928
25,900.0,5179.96544,42087.2192,649519.104,11250.237439999999,12.477781333333333,385.79950933333333,10.5218048,86764.42112
26,900.0,5263.851519999999,42768.7936,660037.632,11432.42752,12.679850666666667,392.0472746666667,10.6921984,88169.51296000001
27,900.0,5347.7375999999995,43450.367999999995,670556.16,11614.6176,12.88192,398.29504000000003,10.862592000000001,89574.6048
28,900.0,5431.62368,44131.9424,681074.688,11796.80768,13.083989333333333,404.5428053333334,11.0329856,90979.69664000001
29,900.0,5515.50976,44813.5168,691593.216,11978.99776,13.286058666666666,410.79057066666667,11.2033792,92384.78848
30,900.0,5599.395839999999,45495.091199999995,702111.7440000001,12161.18784,13.488128,417.038336,11.373772800000001,93789.88032
31,900.0,5683.281919999999,46176.6656,712630.272,12343.377919999999,13.690197333333332,423.28610133333336,11.5441664,95194.97216
32,900.0,5767.168,46858.24,723148.8,12525.568,13.892266666666666,429.5338666666667,11.71456,96600.064
33,900.0,5851.05408,47539.814399999996,733667.328,12707.75808,14.094335999999998,435.781632,11.884953600000001,98005.15584
34,900.0,5934.940159999999,48221.3888,744185.856,12889.94816,14.296405333333333,442.02939733333335,12.0553472,99410.24768
35,900.0,6018.826239999999,48902.9632,754704.384,13072.13824,14.498474666666667,448.2771626666667,12.2257408,100815.33952000001
36,900.0,6102.71232,49584.537599999996,765222.912,13254.328319999999,14.700543999999999,454.52492800000005,12.396134400000001,102220.43136
37,900.0,6186.5984,50266.112,775741.4400000001,13436.518399999999,14.902613333333333,460.77269333333334,12.566528,103625.52320000001
38,900.0,6270.484479999999,50947.6864,786259.968,13618.70848,15.104682666666665,467.0204586666667,12.7369216,105030.61504
39,900.0,6354.370559999999,51629.2608,796778.496,13800.89856,15.306752,473.26822400000003,12.907315200000001,106435.70688
40,900.0,6438.25664,52310.835199999994,807297.024,13983.08864,15.508821333333332,479.5159893333334,13.0777088,107840.79872
41,900.0,6522.14272,52992.4096,817815.552,14165.27872,15.710890666666666,485.76375466666667,13.2481024,109245.89056
42,900.0,6606.028799999999,53673.984,828334.0800000001,14347.468799999999,15.91296,492.01152,13.418496000000001,110650.98240000001
43,900.0,6689.914879999999,54355.558399999994,838852.608,14529.658879999999,16.115029333333332,498.25928533333337,13.5888896,112056.07424
44,900.0,6773.80096,55037.1328,849371.136,14711.84896,16.317098666666666,504.5070506666667,13.7592832,113461.16608000001
45,900.0,6857.68704,55718.7072,859889.664,14894.03904,16.519168,510.754816,13.929676800000001,114866.25792
46,900.0,6941.573119999999,56400.281599999995,870408.192,15076.22912,16.72123733333333,517.0025813333334,14.1000704,116271.34976
47,900.0,7025.459199999999,57081.856,880926.72,15258.4192,16.923306666666665,523.2503466666667,14.270464,117676.4416
48,900.0,7109.34528,57763.4304,891445.248,15440.609279999999,17.125376,529.498112,14.440857600000001,119081.53344
49,900.0,7193.23136,58445.004799999995,901963.7760000001,15622.799359999999,17.327445333333333,535.7458773333334,14.6112512,120486.62528000001
50,900.0,7277.117439999999,59126.5792,912482.304,15804.98944,17.529514666666667,541.9936426666667,14.7816448,121891.71712
51,900.0,7361.003519999999,59808.1536,923000.832,15987.17952,17.731583999999998,548.241408,14.952038400000001,123296.80896000001
52,900.0,7444.8895999999995,60489.727999999996,933519.36,16169.3696,17.933653333333332,554.4891733333334,15.122432,124701.9008
53,900.0,7528.77568,61171.3024,944037.888,16351.55968,18.135722666666666,560.7369386666667,15.2928256,126106.99264000001
54,900.0,7612.661759999999,61852.8768,954556.416,16533.74976,18.337792,566.9847040000001,15.463219200000001,127512.08448
55,900.0,7696.547839999999,62534.451199999996,965074.944,16715.93984,18.53986133333333,573.2324693333334,15.6336128,128917.17632
56,900.0,7780.4339199999995,63216.02559999999,975593.4720000001,16898.12992,18.741930666666665,579.4802346666667,15.8040064,130322.26816
57,900.0,7864.32,63897.6,986112.0,17080.32,18.944,585.7280000000001,15.974400000000001,131727.36000000002
58,900.0,7948.206079999999,64579.174399999996,996630.528,17262.51008,19.146069333333333,591.9757653333334,16.1447936,133132.45184
59,900.0,8032.092159999999,65260.748799999994,1007149.056,17444.70016,19.348138666666667,598.2235306666666,16.3151872,134537.54368
60,900.0,8115.9782399999995,65942.3232,1017667.584,17626.89024,19.550207999999998,604.471296,16.4855808,135942.63552
61,900.0,8199.864319999999,66623.8976,1028186.1120000001,17809.08032,19.752277333333332,610.7190613333333,16.6559744,137347.72736000002
62,900.0,8283.750399999999,67305.472,1038704.64,17991.2704,19.954346666666666,616.9668266666667,16.826368000000002,138752.8192
63,900.0,8367.63648,67987.04639999999,1049223.168,18173.460479999998,20.156416,623.214592,16.9967616,140157.91104
64,900.0,8451.52256,68668.62079999999,1059741.696,18355.65056,20.35848533333333,629.4623573333333,17.1671552,141563.00288000001
65,900.0,8535.40864,69350.1952,1070260.224,18537.84064,20.560554666666665,635.7101226666667,17.3375488,142968.09472
66,900.0,8619.29472,70031.7696,1080778.752,18720.03072,20.762624,641.957888,17.5079424,144373.18656
67,900.0,8703.1808,70713.344,1091297.28,18902.2208,20.964693333333333,648.2056533333333,17.678336,145778.2784
68,900.0,8787.066879999998,71394.9184,1101815.808,19084.41088,21.166762666666667,654.4534186666667,17.848729600000002,147183.37024000002
69,900.0,8870.952959999999,72076.49279999999,1112334.3360000001,19266.60096,21.368831999999998,660.701184,18.0191232,148588.46208
70,900.0,8954.839039999999,72758.06719999999,1122852.864,19448.79104,21.57090133333333,666.9489493333334,18.1895168,149993.55392
71,900.0,9038.72512,73439.6416,1133371.392,19630.98112,21.772970666666666,673.1967146666667,18.3599104,151398.64576
72,900.0,9122.6112,74121.216,1143889.92,19813.1712,21.97504,679.44448,18.530304,152803.7376
73,900.0,9206.49728,74802.7904,1154408.448,19995.36128,22.17710933333333,685.6922453333334,18.7006976,154208.82944
74,900.0,9290.38336,75484.3648,1164926.976,20177.551359999998,22.379178666666665,691.9400106666667,18.871091200000002,155613.92128
75,900.0,9374.26944,76165.9392,1175445.504,20359.741439999998,22.581248,698.187776,19.0414848,157019.01312000002
76,900.0,9458.155519999998,76847.51359999999,1185964.0320000001,20541.93152,22.783317333333333,704.4355413333334,19.2118784,158424.10496
77,900.0,9542.041599999999,77529.088,1196482.56,20724.1216,22.985386666666667,710.6833066666667,19.382272,159829.1968
78,900.0,9625.927679999999,78210.6624,1207001.088,20906.31168,23.187455999999997,716.9310720000001,19.5526656,161234.28864
79,900.0,9709.81376,78892.2368,1217519.616,21088.50176,23.38952533333333,723.1788373333334,19.7230592,162639.38048
80,900.0,9793.69984,79573.8112,1228038.144,21270.69184,23.591594666666666,729.4266026666667,19.893452800000002,164044.47232
81,900.0,9877.58592,80255.3856,1238556.672,21452.88192,23.793664,735.6743680000001,20.0638464,165449.56416
82,900.0,9961.472,80936.95999999999,1249075.2,21635.072,23.995733333333334,741.9221333333334,20.23424,166854.65600000002
83,900.0,10045.35808,81618.53439999999,1259593.7280000001,21817.26208,24.197802666666664,748.1698986666667,20.4046336,168259.74784
84,900.0,10129.244159999998,82300.1088,1270112.256,21999.45216,24.399872,754.4176640000001,20.5750272,169664.83968
85,900.0,10213.130239999999,82981.6832,1280630.784,22181.64224,24.601941333333333,760.6654293333333,20.7454208,171069.93152
86,900.0,10297.016319999999,83663.2576,1291149.312,22363.832319999998,24.804010666666667,766.9131946666668,20.915814400000002,172475.02336
87,900.0,10380.902399999999,84344.832,1301667.84,22546.022399999998,25.006079999999997,773.16096,21.086208,173880.1152
88,900.0,10464.78848,85026.40639999999,1312186.368,22728.21248,25.20814933333333,779.4087253333333,21.2566016,175285.20704
89,900.0,10548.67456,85707.98079999999,1322704.896,22910.40256,25.410218666666665,785.6564906666667,21.4269952,176690.29888000002
90,900.0,10632.56064,86389.5552,1333223.424,23092.59264,25.612288,791.904256,21.5973888,178095.39072
91,900.0,10716.44672,87071.1296,1343741.952,23274.78272,25.814357333333334,798.1520213333333,21.7677824,179500.48256
92,900.0,10800.332799999998,87752.704,1354260.48,23456.9728,26.016426666666664,804.3997866666667,21.938176000000002,180905.5744
93,900.0,10884.218879999999,88434.2784,1364779.0080000001,23639.16288,26.218496,810.647552,22.1085696,182310.66624000002
94,900.0,10968.104959999999,89115.8528,1375297.536,23821.35296,26.420565333333332,816.8953173333334,22.2789632,183715.75808
95,900.0,11051.991039999999,89797.42719999999,1385816.064,24003.54304,26.622634666666666,823.1430826666667,22.4493568,185120.84992
96,900.0,11135.87712,90479.00159999999,1396334.592,24185.73312,26.824703999999997,829.390848,22.6197504,186525.94176000002
97,900.0,11219.7632,91160.576,1406853.12,24367.9232,27.02677333333333,835.6386133333334,22.790144,187931.0336
98,900.0,11303.64928,91842.1504,1417371.648,24550.113279999998,27.228842666666665,841.8863786666667,22.960537600000002,189336.12544
99,900.0,11387.53536,92523.7248,1427890.176,24732.303359999998,27.430912,848.134144,23.1309312,190741.21728
100,900.0,11471.421439999998,93205.2992,1438408.7040000001,24914.49344,27.632981333333333,854.3819093333334,23.3013248,192146.30912000002
101,900.0,11555.307519999998,93886.87359999999,1448927.232,25096.68352,27.835050666666664,860.6296746666667,23.4717184,193551.40096
102,900.0,11639.193599999999,94568.44799999999,1459445.76,25278.8736,28.037119999999998,866.8774400000001,23.642112,194956.4928
103,900.0,11723.079679999999,95250.0224,1469964.288,25461.06368,28.239189333333332,873.1252053333334,23.8125056,196361.58464000002
104,900.0,11806.96576,95931.5968,1480482.816,25643.25376,28.441258666666666,879.3729706666667,23.982899200000002,197766.67648
105,900.0,11890.85184,96613.1712,1491001.344,25825.44384,28.643327999999997,885.6207360000001,24.1532928,199171.76832
106,900.0,11974.73792,97294.7456,1501519.872,26007.63392,28.84539733333333,891.8685013333334,24.3236864,200576.86016
107,900.0,12058.624,97976.31999999999,1512038.4000000001,26189.824,29.047466666666665,898.1162666666667,24.49408,201981.95200000002
108,900.0,12142.510079999998,98657.89439999999,1522556.928,26372.01408,29.249536,904.3640320000001,24.6644736,203387.04384
109,900.0,12226.396159999998,99339.4688,1533075.456,26554.204159999998,29.451605333333333,910.6117973333334,24.8348672,204792.13568
110,900.0,12310.282239999999,100021.0432,1543593.984,26736.394239999998,29.653674666666664,916.8595626666668,25.005260800000002,206197.22752000001
111,900.0,12394.168319999999,100702.6176,1554112.512,26918.584319999998,29.855743999999998,923.107328,25.175654400000003,207602.31936
112,900.0,12478.054399999999,101384.192,1564631.04,27100.7744,30.057813333333332,929.3550933333333,25.346048,209007.4112
113,900.0,12561.94048,102065.7664,1575149.568,27282.96448,30.259882666666666,935.6028586666667,25.5164416,210412.50304
114,900.0,12645.82656,102747.34079999999,1585668.0960000001,27465.15456,30.461952,941.850624,25.6868352,211817.59488000002
115,900.0,12729.71264,103428.91519999999,1596186.624,27647.34464,30.66402133333333,948.0983893333333,25.8572288,213222.68672
116,900.0,12813.598719999998,104110.4896,1606705.152,27829.53472,30.866090666666665,954.3461546666667,26.027622400000002,214627.77856
117,900.0,12897.484799999998,104792.064,1617223.68,28011.7248,31.06816,960.59392,26.198016000000003,216032.8704
118,900.0,12981.370879999999,105473.6384,1627742.208,28193.91488,31.270229333333333,966.8416853333334,26.3684096,217437.96224
119,900.0,13065.256959999999,106155.2128,1638260.736,28376.10496,31.472298666666664,973.0894506666667,26.5388032,218843.05408
120,900.0,13149.143039999999,106836.78719999999,1648779.264,28558.29504,31.674367999999998,979.337216,26.7091968,220248.14592


==> figures/overdimensioning-leakage.csv <==
duration_days,EDLC_leakage_energy_J,LiC_leakage_energy_J,Li_ion_leakage_energy_mJ
1.0,0.2592,0.08639999999999999,0.0024891840000000006
1.1,0.28512000000000004,0.09504000000000001,0.003011817600000001
1.2000000000000002,0.31104000000000004,0.10368000000000001,0.003584217600000002
1.3000000000000003,0.3369600000000001,0.11232000000000003,0.004206384000000002
1.4000000000000004,0.3628800000000001,0.12096000000000003,0.004878316800000003
1.5000000000000004,0.3888000000000002,0.12960000000000005,0.0056000160000000045
1.6000000000000005,0.4147200000000002,0.13824000000000006,0.006371481600000005
1.7000000000000006,0.4406400000000002,0.14688000000000004,0.007192713600000007
1.8000000000000007,0.4665600000000002,0.15552000000000005,0.008063712000000008
1.9000000000000008,0.49248000000000025,0.16416000000000008,0.00898447680000001
2.000000000000001,0.5184000000000003,0.1728000000000001,0.00995500800000001
2.100000000000001,0.5443200000000002,0.18144000000000007,0.010975305600000013
2.200000000000001,0.5702400000000003,0.19008000000000008,0.012045369600000013
2.300000000000001,0.5961600000000004,0.19872000000000012,0.013165200000000018
2.4000000000000012,0.6220800000000004,0.2073600000000001,0.014334796800000014
2.5000000000000013,0.6480000000000004,0.2160000000000001,0.015554160000000022
2.6000000000000014,0.6739200000000004,0.22464000000000012,0.016823289600000024
2.7000000000000015,0.6998400000000005,0.23328000000000013,0.018142185600000027
2.8000000000000016,0.7257600000000005,0.24192000000000016,0.019510848000000032
2.9000000000000017,0.7516800000000003,0.2505600000000001,0.020929276800000028
3.0000000000000018,0.7776000000000005,0.25920000000000015,0.022397472000000036
3.100000000000002,0.8035200000000006,0.2678400000000002,0.023915433600000032
3.200000000000002,0.8294400000000005,0.27648000000000017,0.025483161600000036
3.300000000000002,0.8553600000000006,0.28512000000000015,0.027100656000000042
3.400000000000002,0.8812800000000005,0.2937600000000002,0.02876791680000004
3.500000000000002,0.9072000000000007,0.3024000000000002,0.030484944000000052
3.6000000000000023,0.9331200000000007,0.3110400000000002,0.03225173760000005
3.7000000000000024,0.9590400000000007,0.31968000000000024,0.03406829760000006
3.8000000000000025,0.9849600000000007,0.3283200000000002,0.03593462400000006
3.9000000000000026,1.0108800000000007,0.3369600000000002,0.03785071680000006
4.000000000000003,1.0368000000000008,0.34560000000000024,0.039816576000000055
4.100000000000003,1.062720000000001,0.3542400000000003,0.041832201600000084
4.200000000000003,1.0886400000000007,0.3628800000000002,0.04389759360000007
4.3000000000000025,1.1145600000000007,0.37152000000000024,0.046012752000000066
4.400000000000003,1.1404800000000008,0.3801600000000003,0.04817767680000008
4.5000000000000036,1.166400000000001,0.3888000000000003,0.0503923680000001
4.600000000000003,1.192320000000001,0.3974400000000003,0.05265682560000009
4.700000000000003,1.2182400000000007,0.4060800000000002,0.05497104960000007
4.800000000000003,1.2441600000000008,0.41472000000000026,0.0573350400000001
4.900000000000004,1.270080000000001,0.42336000000000035,0.05974879680000011
5.0000000000000036,1.2960000000000012,0.43200000000000033,0.062212320000000106
5.100000000000003,1.3219200000000009,0.44064000000000025,0.06472560960000011
5.200000000000004,1.347840000000001,0.44928000000000035,0.0672886656000001
5.300000000000004,1.3737600000000012,0.4579200000000004,0.06990148800000014
5.400000000000004,1.399680000000001,0.46656000000000025,0.0725640768000001
5.5000000000000036,1.425600000000001,0.47520000000000034,0.07527643200000012
5.600000000000004,1.451520000000001,0.4838400000000003,0.07803855360000013
5.700000000000005,1.4774400000000014,0.4924800000000004,0.08085044160000016
5.800000000000004,1.5033600000000011,0.5011200000000003,0.08371209600000014
5.900000000000004,1.529280000000001,0.5097600000000003,0.08662351680000013
6.000000000000004,1.5552000000000015,0.5184000000000004,0.08958470400000018
6.100000000000005,1.5811200000000014,0.5270400000000004,0.09259565760000017
6.200000000000005,1.6070400000000014,0.5356800000000005,0.09565637760000019
6.300000000000004,1.632960000000001,0.5443200000000004,0.09876686400000015
6.400000000000005,1.6588800000000015,0.5529600000000005,0.10192711680000019
6.500000000000005,1.6848000000000014,0.5616000000000004,0.1051371360000002
6.600000000000005,1.7107200000000014,0.5702400000000004,0.1083969216000002
6.700000000000005,1.7366400000000015,0.5788800000000004,0.11170647360000019
6.800000000000005,1.7625600000000015,0.5875200000000005,0.1150657920000002
6.900000000000006,1.7884800000000014,0.5961600000000005,0.11847487680000021
7.000000000000005,1.8144000000000013,0.6048000000000004,0.12193372800000021
7.100000000000005,1.8403200000000015,0.6134400000000004,0.12544234560000023
7.2000000000000055,1.8662400000000015,0.6220800000000004,0.12900072960000025
7.300000000000006,1.8921600000000018,0.6307200000000005,0.13260888000000026
7.400000000000006,1.9180800000000013,0.6393600000000005,0.13626679680000023
7.500000000000005,1.9440000000000015,0.6480000000000005,0.13997448000000023
7.600000000000006,1.969920000000002,0.6566400000000006,0.14373192960000028
7.700000000000006,1.9958400000000018,0.6652800000000005,0.14753914560000028
7.800000000000006,2.0217600000000018,0.6739200000000005,0.1513961280000003
7.900000000000006,2.0476800000000015,0.6825600000000004,0.15530287680000024
8.000000000000007,2.073600000000002,0.6912000000000007,0.15925939200000033
8.100000000000007,2.099520000000002,0.6998400000000006,0.16326567360000027
8.200000000000006,2.125440000000002,0.7084800000000006,0.16732172160000033
8.300000000000006,2.1513600000000017,0.7171200000000005,0.1714275360000003
8.400000000000006,2.1772800000000014,0.7257600000000004,0.17558311680000027
8.500000000000007,2.203200000000002,0.7344000000000007,0.17978846400000034
8.600000000000007,2.2291200000000018,0.7430400000000006,0.1840435776000003
8.700000000000006,2.255040000000002,0.7516800000000006,0.18834845760000032
8.800000000000008,2.280960000000002,0.7603200000000007,0.19270310400000035
8.900000000000007,2.3068800000000023,0.7689600000000006,0.1971075168000004
9.000000000000007,2.332800000000002,0.7776000000000006,0.2015616960000004
9.100000000000007,2.3587200000000017,0.7862400000000005,0.20606564160000032
9.200000000000006,2.384640000000002,0.7948800000000006,0.21061935360000036
9.300000000000008,2.410560000000002,0.8035200000000007,0.2152228320000004
9.400000000000007,2.436480000000002,0.8121600000000007,0.21987607680000043
9.500000000000007,2.4624000000000024,0.8208000000000006,0.22457908800000034
9.600000000000009,2.4883200000000025,0.8294400000000007,0.22933186560000046
9.700000000000008,2.5142400000000023,0.8380800000000007,0.23413440960000043
9.800000000000008,2.540160000000002,0.8467200000000007,0.23898672000000043
9.900000000000007,2.566080000000002,0.8553600000000007,0.24388879680000042
10.000000000000007,2.5920000000000023,0.8640000000000007,0.24884064000000045
10.100000000000009,2.6179200000000025,0.8726400000000007,0.25384224960000046
10.200000000000008,2.643840000000002,0.8812800000000006,0.2588936256000005
10.300000000000008,2.6697600000000024,0.8899200000000007,0.2639947680000005
10.40000000000001,2.6956800000000025,0.8985600000000008,0.26914567680000057
10.500000000000009,2.7216000000000027,0.9072000000000009,0.27434635200000057
10.600000000000009,2.7475200000000024,0.9158400000000008,0.2795967936000005
10.700000000000008,2.773440000000002,0.9244800000000006,0.28489700160000053
10.800000000000008,2.799360000000002,0.9331200000000005,0.2902469760000004
10.90000000000001,2.825280000000003,0.9417600000000009,0.2956467168000006
11.000000000000009,2.851200000000003,0.9504000000000009,0.30109622400000063
11.100000000000009,2.8771200000000023,0.9590400000000008,0.30659549760000054
11.20000000000001,2.903040000000003,0.9676800000000009,0.31214453760000066
11.30000000000001,2.9289600000000027,0.9763200000000007,0.3177433440000006
11.40000000000001,2.954880000000003,0.9849600000000008,0.3233919168000006
11.500000000000009,2.980800000000003,0.9936000000000009,0.32909025600000064
11.600000000000009,3.0067200000000023,1.0022400000000007,0.3348383616000005
11.70000000000001,3.032640000000003,1.0108800000000009,0.34063623360000067
11.80000000000001,3.058560000000003,1.0195200000000009,0.34648387200000064
11.90000000000001,3.0844800000000028,1.0281600000000009,0.3523812768000007
12.00000000000001,3.110400000000003,1.0368000000000008,0.3583284480000007
12.10000000000001,3.1363200000000027,1.0454400000000008,0.3643253856000007
12.20000000000001,3.162240000000003,1.0540800000000008,0.3703720896000007
12.30000000000001,3.188160000000003,1.0627200000000008,0.3764685600000007
12.40000000000001,3.2140800000000027,1.071360000000001,0.38261479680000077
12.50000000000001,3.240000000000003,1.080000000000001,0.38881080000000073
12.60000000000001,3.265920000000003,1.088640000000001,0.39505656960000074
12.70000000000001,3.2918400000000028,1.097280000000001,0.40135210560000073
12.800000000000011,3.317760000000003,1.105920000000001,0.4076974080000008
12.900000000000011,3.343680000000003,1.1145600000000009,0.41409247680000083
13.00000000000001,3.369600000000003,1.1232000000000009,0.42053731200000083
13.10000000000001,3.395520000000003,1.1318400000000008,0.4270319136000008
13.20000000000001,3.4214400000000027,1.1404800000000008,0.4335762816000008
13.300000000000011,3.447360000000003,1.1491200000000008,0.44017041600000084
13.400000000000011,3.473280000000003,1.1577600000000008,0.4468143168000009
13.50000000000001,3.4992000000000028,1.1664000000000008,0.4535079840000008
13.600000000000012,3.5251200000000034,1.1750400000000012,0.46025141760000093
13.700000000000012,3.5510400000000035,1.1836800000000012,0.467044617600001
13.800000000000011,3.576960000000003,1.192320000000001,0.47388758400000086
13.900000000000011,3.602880000000003,1.200960000000001,0.4807803168000009
14.00000000000001,3.6288000000000027,1.209600000000001,0.4877228160000009
14.100000000000012,3.6547200000000037,1.218240000000001,0.494715081600001
14.200000000000012,3.6806400000000035,1.226880000000001,0.501757113600001
14.300000000000011,3.7065600000000027,1.2355200000000008,0.5088489120000009
14.400000000000013,3.732480000000004,1.244160000000001,0.515990476800001
14.500000000000012,5.011200000000004,1.252800000000001,0.523181808000001
14.600000000000012,5.045760000000004,1.261440000000001,0.530422905600001
14.700000000000012,5.080320000000005,1.2700800000000012,0.5377137696000011
14.800000000000011,5.114880000000004,1.278720000000001,0.5450544000000009
14.900000000000013,5.149440000000005,1.2873600000000012,0.5524447968000011
15.000000000000012,5.184000000000005,1.2960000000000012,0.559884960000001
15.100000000000012,5.2185600000000045,1.3046400000000011,0.5673748896000012
15.200000000000014,5.2531200000000045,1.3132800000000011,0.5749145856000011
15.300000000000013,5.287680000000004,1.321920000000001,0.5825040480000011
15.400000000000013,5.322240000000004,1.330560000000001,0.5901432768000011
15.500000000000012,5.356800000000004,1.339200000000001,0.5978322720000011
15.600000000000012,5.391360000000004,1.347840000000001,0.6055710336000011
15.700000000000014,5.425920000000004,1.356480000000001,0.613359561600001
15.800000000000013,5.460480000000004,1.365120000000001,0.6211978560000012
15.900000000000013,5.495040000000005,1.3737600000000012,0.6290859168000011
16.000000000000014,5.529600000000006,1.3824000000000014,0.6370237440000013
16.100000000000016,5.5641600000000055,1.3910400000000014,0.6450113376000014
16.200000000000014,5.598720000000005,1.3996800000000011,0.6530486976000011
16.30000000000001,5.633280000000004,1.408320000000001,0.661135824000001
16.400000000000013,5.667840000000004,1.416960000000001,0.6692727168000013
16.500000000000014,5.702400000000005,1.4256000000000013,0.6774593760000014
16.600000000000016,5.736960000000005,1.4342400000000013,0.6856958016000014
16.700000000000014,5.771520000000004,1.442880000000001,0.6939819936000011
16.800000000000015,5.806080000000005,1.4515200000000013,0.7023179520000016
16.900000000000013,5.840640000000004,1.460160000000001,0.7107036768000012
17.000000000000014,5.875200000000006,1.4688000000000014,0.7191391680000014
17.100000000000016,5.909760000000006,1.4774400000000014,0.7276244256000016
17.200000000000014,5.944320000000005,1.4860800000000012,0.7361594496000012
17.300000000000015,5.9788800000000055,1.4947200000000014,0.7447442400000015
17.400000000000013,6.013440000000005,1.5033600000000011,0.7533787968000013
17.500000000000014,6.048000000000005,1.5120000000000013,0.7620631200000015
17.600000000000016,6.082560000000005,1.5206400000000013,0.7707972096000015
17.700000000000014,6.117120000000004,1.529280000000001,0.7795810656000013
17.800000000000015,6.151680000000005,1.5379200000000013,0.7884146880000016
17.900000000000016,6.186240000000005,1.5465600000000013,0.7972980768000015
18.000000000000014,6.220800000000005,1.5552000000000012,0.8062312320000015
18.100000000000016,6.255360000000005,1.5638400000000012,0.8152141536000015
18.200000000000017,6.289920000000007,1.5724800000000017,0.8242468416000018
18.300000000000015,6.324480000000006,1.5811200000000014,0.8333292960000016
18.400000000000016,6.359040000000006,1.5897600000000014,0.8424615168000017
18.500000000000014,6.3936000000000055,1.5984000000000014,0.8516435040000014
18.600000000000016,6.428160000000005,1.6070400000000014,0.8608752576000016
18.700000000000017,6.462720000000006,1.6156800000000016,0.8701567776000018
18.800000000000015,6.497280000000005,1.6243200000000013,0.8794880640000018
18.900000000000016,6.531840000000005,1.6329600000000013,0.8888691168000017
19.000000000000014,6.566400000000005,1.6416000000000013,0.8982999360000015
19.100000000000016,6.600960000000005,1.6502400000000013,0.9077805216000018
19.200000000000017,6.635520000000006,1.6588800000000015,0.9173108736000017
19.300000000000015,6.670080000000005,1.6675200000000012,0.9268909920000016
19.400000000000016,6.704640000000006,1.6761600000000014,0.9365208768000017
19.500000000000018,6.739200000000007,1.6848000000000019,0.9462005280000022
19.600000000000016,6.7737600000000056,1.6934400000000014,0.9559299456000018
19.700000000000017,6.808320000000006,1.7020800000000016,0.9657091296000019
19.80000000000002,6.842880000000006,1.7107200000000016,0.9755380800000021
19.900000000000016,6.877440000000005,1.7193600000000013,0.9854167968000017
20.000000000000018,6.912000000000007,1.7280000000000018,0.9953452800000021
20.100000000000016,6.946560000000005,1.7366400000000013,1.0053235296000016
20.200000000000017,6.981120000000006,1.7452800000000015,1.015351545600002
20.30000000000002,7.015680000000006,1.7539200000000015,1.0254293280000022
20.400000000000016,7.050240000000005,1.7625600000000012,1.035556876800002
20.500000000000018,7.0848000000000075,1.7712000000000019,1.0457341920000025
20.600000000000016,7.119360000000006,1.7798400000000014,1.055961273600002
20.700000000000017,7.1539200000000065,1.7884800000000016,1.066238121600002
20.80000000000002,7.188480000000006,1.7971200000000016,1.0765647360000024
20.900000000000016,7.2230400000000055,1.8057600000000014,1.0869411168000018
21.000000000000018,7.257600000000007,1.8144000000000018,1.0973672640000023
21.10000000000002,7.292160000000006,1.8230400000000015,1.1078431776000022
21.200000000000017,7.326720000000006,1.8316800000000015,1.1183688576000022
21.30000000000002,7.361280000000006,1.8403200000000015,1.1289443040000022
21.40000000000002,7.395840000000007,1.8489600000000017,1.1395695168000024
21.500000000000018,7.430400000000007,1.8576000000000017,1.150244496000002
21.60000000000002,7.464960000000006,1.8662400000000015,1.1609692416000021
21.700000000000017,7.499520000000006,1.8748800000000014,1.1717437536000024
21.80000000000002,7.534080000000007,1.8835200000000019,1.1825680320000023
21.90000000000002,7.568640000000007,1.8921600000000018,1.1934420768000025
22.000000000000018,7.603200000000007,1.9008000000000018,1.2043658880000025
22.10000000000002,7.637760000000006,1.9094400000000016,1.2153394656000025
22.200000000000017,7.672320000000006,1.9180800000000016,1.226362809600002
22.30000000000002,7.706880000000007,1.9267200000000018,1.2374359200000022
22.40000000000002,7.741440000000007,1.9353600000000017,1.2485587968000025
22.500000000000018,7.776000000000007,1.9440000000000017,1.2597314400000024
22.60000000000002,7.810560000000006,1.9526400000000015,1.2709538496000023
22.70000000000002,7.845120000000007,1.9612800000000017,1.2822260256000024
22.80000000000002,7.879680000000007,1.9699200000000017,1.2935479680000024
22.90000000000002,7.9142400000000075,1.9785600000000019,1.3049196768000026
23.00000000000002,7.948800000000007,1.9872000000000019,1.3163411520000028
23.10000000000002,7.983360000000007,1.9958400000000018,1.3278123936000026
23.20000000000002,8.017920000000007,2.004480000000002,1.3393334016000025
23.30000000000002,8.052480000000006,2.0131200000000016,1.3509041760000027
23.40000000000002,8.087040000000007,2.0217600000000018,1.3625247168000028
23.50000000000002,8.121600000000008,2.030400000000002,1.3741950240000027
23.60000000000002,8.156160000000007,2.0390400000000017,1.3859150976000025
23.70000000000002,8.190720000000008,2.047680000000002,1.3976849376000027
23.80000000000002,8.225280000000007,2.0563200000000017,1.409504544000003
23.90000000000002,8.259840000000008,2.064960000000002,1.4213739168000026
24.00000000000002,8.294400000000007,2.0736000000000017,1.4332930560000028
24.10000000000002,8.328960000000007,2.082240000000002,1.4452619616000026
24.20000000000002,8.363520000000007,2.0908800000000016,1.4572806336000026
24.300000000000022,8.398080000000007,2.099520000000002,1.4693490720000029
24.40000000000002,8.432640000000006,2.1081600000000016,1.4814672768000028
24.50000000000002,8.467200000000007,2.116800000000002,1.493635248000003
24.600000000000023,8.501760000000006,2.1254400000000016,1.505852985600003
24.70000000000002,8.536320000000007,2.1340800000000018,1.5181204896000031
24.800000000000022,8.570880000000008,2.142720000000002,1.5304377600000032
24.90000000000002,8.605440000000007,2.1513600000000017,1.5428047968000027
25.00000000000002,8.640000000000008,2.160000000000002,1.555221600000003
25.100000000000023,8.674560000000007,2.1686400000000017,1.5676881696000031
25.20000000000002,8.709120000000008,2.177280000000002,1.580204505600003
25.300000000000022,8.743680000000007,2.1859200000000016,1.592770608000003
25.40000000000002,8.778240000000007,2.194560000000002,1.605386476800003
25.50000000000002,8.812800000000006,2.2032000000000016,1.618052112000003
25.600000000000023,8.847360000000007,2.211840000000002,1.630767513600003
25.70000000000002,8.881920000000006,2.2204800000000016,1.643532681600003
25.800000000000022,8.916480000000007,2.2291200000000018,1.656347616000003
25.900000000000023,8.95104000000001,2.2377600000000024,1.6692123168000035
26.00000000000002,8.985600000000007,2.2464000000000017,1.6821267840000032
26.100000000000023,9.020160000000008,2.255040000000002,1.6950910176000034
26.200000000000024,9.054720000000009,2.263680000000002,1.7081050176000039
26.300000000000022,9.089280000000008,2.272320000000002,1.7211687840000032
26.400000000000023,9.123840000000008,2.280960000000002,1.7342823168000039
26.50000000000002,9.158400000000007,2.289600000000002,1.747445616000003
26.600000000000023,9.192960000000006,2.2982400000000016,1.7606586816000032
26.700000000000024,9.227520000000009,2.3068800000000023,1.7739215136000037
26.800000000000022,9.262080000000006,2.3155200000000016,1.7872341120000035
26.900000000000023,9.296640000000009,2.3241600000000022,1.8005964768000038
27.00000000000002,9.331200000000006,2.3328000000000015,1.8140086080000035
27.100000000000023,9.365760000000007,2.3414400000000017,1.8274705056000033
27.200000000000024,9.40032000000001,2.3500800000000024,1.8409821696000035
27.300000000000022,9.434880000000007,2.3587200000000017,1.854543600000003
27.400000000000023,9.46944000000001,2.3673600000000024,1.8681547968000038
27.500000000000025,9.504000000000008,2.376000000000002,1.881815760000004
27.600000000000023,9.538560000000007,2.384640000000002,1.8955264896000035
27.700000000000024,9.573120000000008,2.393280000000002,1.909286985600004
27.800000000000026,9.607680000000009,2.4019200000000023,1.9230972480000041
27.900000000000023,9.642240000000008,2.410560000000002,1.9369572768000036
28.000000000000025,9.676800000000009,2.4192000000000022,1.9508670720000039
28.100000000000023,9.711360000000006,2.4278400000000016,1.9648266336000035
28.200000000000024,9.745920000000009,2.436480000000002,1.9788359616000042
28.300000000000026,9.78048000000001,2.4451200000000024,1.992895056000004
28.400000000000023,9.815040000000009,2.453760000000002,2.007003916800004
28.500000000000025,9.84960000000001,2.4624000000000024,2.0211625440000045
28.600000000000023,9.884160000000007,2.4710400000000017,2.0353709376000038
28.700000000000024,9.91872000000001,2.4796800000000023,2.049629097600004
28.800000000000026,9.953280000000008,2.488320000000002,2.0639370240000043
28.900000000000023,9.98784000000001,2.4969600000000023,2.078294716800004
29.000000000000025,10.022400000000008,2.505600000000002,2.092702176000004
29.100000000000026,10.056960000000009,2.5142400000000023,2.1071594016000046
29.200000000000024,10.091520000000008,2.522880000000002,2.121666393600004
29.300000000000026,10.126080000000009,2.531520000000002,2.1362231520000043
29.400000000000027,10.16064000000001,2.5401600000000024,2.1508296768000044
29.500000000000025,10.195200000000009,2.548800000000002,2.1654859680000045
29.600000000000026,10.22976000000001,2.5574400000000024,2.1801920256000042
29.700000000000024,10.264320000000009,2.566080000000002,2.194947849600004
29.800000000000026,10.29888000000001,2.5747200000000023,2.209753440000004
29.900000000000027,10.333440000000008,2.583360000000002,2.224608796800004
30.000000000000025,10.36800000000001,2.5920000000000023,2.2395139200000043
30.100000000000026,10.402560000000008,2.600640000000002,2.254468809600005
30.200000000000024,10.437120000000009,2.6092800000000023,2.2694734656000044
30.300000000000026,10.471680000000008,2.617920000000002,2.2845278880000044
30.400000000000027,10.506240000000009,2.6265600000000022,2.2996320768000045
30.500000000000025,10.54080000000001,2.6352000000000024,2.314786032000004
30.600000000000026,10.575360000000009,2.643840000000002,2.3299897536000045
30.700000000000028,10.60992000000001,2.6524800000000024,2.3452432416000044
30.800000000000026,10.644480000000009,2.661120000000002,2.3605464960000044
30.900000000000027,10.67904000000001,2.6697600000000024,2.375899516800004
31.00000000000003,10.71360000000001,2.6784000000000026,2.391302304000005
31.100000000000026,10.74816000000001,2.6870400000000023,2.4067548576000046
31.200000000000028,10.782720000000008,2.695680000000002,2.4222571776000046
31.300000000000026,10.817280000000009,2.7043200000000023,2.437809264000004
31.400000000000027,10.851840000000008,2.712960000000002,2.4534111168000043
31.50000000000003,10.88640000000001,2.7216000000000027,2.469062736000005
31.600000000000026,10.920960000000008,2.730240000000002,2.484764121600005
31.700000000000028,10.955520000000009,2.738880000000002,2.5005152736000054
31.800000000000026,10.99008000000001,2.7475200000000024,2.516316192000005
31.900000000000027,13.780800000000013,2.756160000000002,2.532166876800005
32.00000000000003,13.824000000000016,2.764800000000003,2.5480673280000055
32.10000000000002,13.867200000000011,2.7734400000000017,2.564017545600004
32.20000000000003,13.910400000000015,2.7820800000000028,2.5800175296000054
32.300000000000026,13.953600000000012,2.790720000000002,2.596067280000004
32.40000000000003,13.996800000000013,2.7993600000000023,2.6121667968000044
32.50000000000003,14.040000000000015,2.8080000000000025,2.628316080000005
32.60000000000003,14.083200000000016,2.8166400000000027,2.6445151296000056
32.70000000000003,14.126400000000015,2.8252800000000025,2.660763945600006
32.800000000000026,14.169600000000013,2.833920000000002,2.6770625280000053
32.90000000000003,14.212800000000012,2.8425600000000024,2.6934108768000047
33.00000000000003,14.256000000000014,2.8512000000000026,2.7098089920000055
33.10000000000003,14.299200000000015,2.859840000000003,2.726256873600006
33.20000000000003,14.342400000000016,2.8684800000000026,2.742754521600006
33.300000000000026,14.385600000000013,2.8771200000000023,2.759301936000005
33.40000000000003,14.428800000000013,2.885760000000002,2.7758991168000047
33.50000000000003,14.472000000000016,2.8944000000000027,2.792546064000005
33.60000000000003,14.515200000000014,2.9030400000000025,2.809242777600006
33.70000000000003,14.558400000000015,2.9116800000000027,2.825989257600006
33.800000000000026,14.601600000000014,2.920320000000002,2.842785504000005
33.90000000000003,14.644800000000012,2.9289600000000022,2.8596315168000053
34.00000000000003,14.688000000000015,2.937600000000003,2.8765272960000057
34.10000000000003,14.731200000000015,2.9462400000000026,2.893472841600006
34.20000000000003,14.774400000000016,2.954880000000003,2.910468153600006
34.30000000000003,14.817600000000015,2.9635200000000026,2.9275132320000057
34.40000000000003,14.860800000000014,2.9721600000000024,2.9446080768000047
34.50000000000003,14.904000000000016,2.9808000000000026,2.961752688000006
34.60000000000003,14.947200000000015,2.9894400000000028,2.978947065600006
34.70000000000003,14.990400000000015,2.9980800000000025,2.9961912096000067
34.80000000000003,15.033600000000016,3.0067200000000027,3.0134851200000057
34.90000000000003,15.076800000000013,3.015360000000002,3.030828796800005
35.00000000000003,15.120000000000015,3.0240000000000027,3.048222240000006
35.10000000000003,15.163200000000016,3.0326400000000024,3.065665449600006
35.20000000000003,15.206400000000015,3.0412800000000026,3.0831584256000055
35.30000000000003,15.249600000000015,3.049920000000003,3.1007011680000063
35.400000000000034,15.292800000000017,3.058560000000003,3.118293676800007
35.50000000000003,15.336000000000015,3.067200000000003,3.135935952000006
35.60000000000003,15.379200000000015,3.0758400000000026,3.1536279936000065
35.70000000000003,15.422400000000016,3.0844800000000028,3.1713698016000067
35.80000000000003,15.465600000000014,3.0931200000000025,3.189161376000006
35.900000000000034,15.508800000000017,3.101760000000003,3.2070027168000066
36.00000000000003,15.552000000000016,3.1104000000000025,3.224893824000006
36.10000000000003,15.595200000000014,3.1190400000000027,3.2428346976000055
36.20000000000003,15.638400000000015,3.1276800000000025,3.2608253376000063
36.30000000000003,15.681600000000016,3.1363200000000027,3.278865744000006
36.400000000000034,15.724800000000018,3.1449600000000033,3.2969559168000075
36.50000000000003,15.768000000000015,3.1536000000000026,3.3150958560000063
36.60000000000003,15.811200000000015,3.162240000000003,3.3332855616000066
36.70000000000003,15.854400000000016,3.1708800000000026,3.3515250336000073
36.80000000000003,15.897600000000015,3.179520000000003,3.369814272000007
36.900000000000034,15.940800000000017,3.188160000000003,3.3881532768000073
37.00000000000003,15.984000000000016,3.1968000000000028,3.406542048000006
37.10000000000003,16.027200000000015,3.2054400000000025,3.4249805856000055
37.20000000000003,16.070400000000014,3.2140800000000027,3.4434688896000063
37.30000000000003,16.113600000000016,3.2227200000000025,3.4620069600000067
37.400000000000034,16.15680000000002,3.231360000000003,3.4805947968000073
37.500000000000036,16.20000000000002,3.2400000000000038,3.4992324000000075
37.60000000000003,16.243200000000016,3.2486400000000026,3.5179197696000073
37.70000000000003,16.286400000000015,3.257280000000003,3.536656905600007
37.80000000000003,16.329600000000017,3.2659200000000026,3.555443808000007
37.900000000000034,16.37280000000002,3.2745600000000032,3.574280476800008
38.000000000000036,16.41600000000002,3.2832000000000034,3.5931669120000085
38.10000000000003,16.459200000000017,3.2918400000000028,3.612103113600006
38.20000000000003,16.502400000000016,3.3004800000000025,3.631089081600007
38.30000000000003,16.545600000000015,3.3091200000000027,3.650124816000007
38.400000000000034,16.588800000000017,3.317760000000003,3.6692103168000068
38.500000000000036,16.63200000000002,3.3264000000000036,3.688345584000008
38.60000000000004,16.675200000000018,3.335040000000003,3.707530617600008
38.70000000000003,16.718400000000017,3.3436800000000027,3.7267654176000065
38.80000000000003,16.761600000000016,3.352320000000003,3.746049984000007
38.900000000000034,16.804800000000018,3.360960000000003,3.7653843168000076
39.000000000000036,16.84800000000002,3.3696000000000037,3.784768416000009
39.10000000000004,16.89120000000002,3.378240000000003,3.8042022816000083
39.20000000000003,16.934400000000014,3.3868800000000028,3.823685913600007
39.30000000000003,16.977600000000017,3.3955200000000025,3.8432193120000067
39.400000000000034,17.02080000000002,3.404160000000003,3.862802476800007
39.500000000000036,17.06400000000002,3.4128000000000034,3.882435408000008
39.60000000000004,17.107200000000017,3.421440000000003,3.902118105600008
39.70000000000003,17.150400000000015,3.4300800000000025,3.921850569600007
39.80000000000003,17.193600000000014,3.4387200000000027,3.941632800000007
39.900000000000034,17.236800000000017,3.4473600000000033,3.9614647968000085
40.000000000000036,17.28000000000002,3.4560000000000035,3.9813465600000084
40.10000000000004,17.323200000000018,3.4646400000000033,4.001278089600009
40.20000000000003,17.366400000000016,3.4732800000000026,4.021259385600007
40.30000000000003,17.409600000000015,3.481920000000003,4.041290448000008
40.400000000000034,17.452800000000018,3.490560000000003,4.061371276800007
40.500000000000036,17.49600000000002,3.4992000000000036,4.0815018720000085
40.60000000000004,17.53920000000002,3.507840000000003,4.101682233600008
40.70000000000004,17.582400000000018,3.516480000000003,4.121912361600008
40.80000000000003,17.625600000000016,3.5251200000000025,4.1421922560000075
40.900000000000034,17.66880000000002,3.533760000000003,4.162521916800007
41.000000000000036,17.71200000000002,3.5424000000000038,4.182901344000009
41.10000000000004,17.755200000000016,3.551040000000003,4.203330537600007
41.20000000000004,17.79840000000002,3.5596800000000033,4.2238094976000085
41.30000000000003,17.841600000000014,3.5683200000000026,4.244338224000006
41.400000000000034,17.884800000000016,3.5769600000000032,4.264916716800008
41.500000000000036,17.92800000000002,3.5856000000000035,4.285544976000009
41.60000000000004,17.971200000000017,3.594240000000003,4.306223001600008
41.70000000000004,18.014400000000016,3.602880000000003,4.326950793600008
41.80000000000004,18.05760000000002,3.6115200000000036,4.347728352000009
41.900000000000034,18.100800000000017,3.620160000000003,4.368555676800008
42.000000000000036,18.14400000000002,3.6288000000000036,4.389432768000009
42.10000000000004,18.18720000000002,3.637440000000003,4.410359625600007
42.20000000000004,18.230400000000017,3.646080000000003,4.431336249600008
42.30000000000004,18.27360000000002,3.6547200000000037,4.4523626400000085
42.400000000000034,18.31680000000002,3.663360000000003,4.473438796800008
42.500000000000036,18.36000000000002,3.6720000000000037,4.4945647200000085
42.60000000000004,18.40320000000002,3.680640000000003,4.515740409600008
42.70000000000004,18.44640000000002,3.6892800000000032,4.536965865600009
42.80000000000004,18.48960000000002,3.6979200000000034,4.558241088000009
42.900000000000034,18.53280000000002,3.706560000000003,4.579566076800008
43.000000000000036,18.576000000000022,3.7152000000000034,4.600940832000008
43.10000000000004,18.61920000000002,3.7238400000000036,4.622365353600009
43.20000000000004,18.66240000000002,3.732480000000003,4.6438396416000085
43.30000000000004,18.70560000000002,3.7411200000000036,4.66536369600001
43.400000000000034,18.748800000000017,3.749760000000003,4.6869375168000085
43.500000000000036,18.79200000000002,3.7584000000000035,4.708561104000009
43.60000000000004,18.83520000000002,3.7670400000000037,4.730234457600009
43.70000000000004,18.878400000000017,3.775680000000003,4.751957577600008
43.80000000000004,18.92160000000002,3.7843200000000037,4.7737304640000096
43.90000000000004,18.96480000000002,3.7929600000000034,4.79555311680001
44.000000000000036,19.00800000000002,3.8016000000000036,4.81742553600001
44.10000000000004,19.05120000000002,3.8102400000000034,4.839347721600008
44.20000000000004,19.094400000000018,3.818880000000003,4.8613196736000095
44.30000000000004,19.13760000000002,3.8275200000000034,4.883341392000009
44.40000000000004,19.18080000000002,3.8361600000000036,4.905412876800009
44.500000000000036,19.22400000000002,3.8448000000000038,4.9275341280000085
44.60000000000004,19.26720000000002,3.8534400000000035,4.949705145600009
44.70000000000004,19.31040000000002,3.8620800000000033,4.971925929600009
44.80000000000004,19.35360000000002,3.8707200000000035,4.994196480000009
44.90000000000004,19.39680000000002,3.8793600000000037,5.01651679680001
45.00000000000004,19.44000000000002,3.8880000000000035,5.03888688000001
45.10000000000004,19.48320000000002,3.8966400000000037,5.061306729600011
45.20000000000004,19.526400000000017,3.905280000000003,5.083776345600009
45.30000000000004,19.56960000000002,3.9139200000000036,5.106295728000009
45.40000000000004,19.61280000000002,3.9225600000000034,5.1288648768000105
45.50000000000004,19.65600000000002,3.9312000000000036,5.151483792000009
45.60000000000004,19.69920000000002,3.9398400000000033,5.17415247360001
45.70000000000004,19.74240000000002,3.9484800000000035,5.196870921600009
45.80000000000004,19.78560000000002,3.9571200000000037,5.21963913600001
45.90000000000004,19.82880000000002,3.9657600000000035,5.2424571168000105
46.00000000000004,19.87200000000002,3.9744000000000037,5.26532486400001
46.10000000000004,19.91520000000002,3.9830400000000035,5.2882423776000085
46.20000000000004,19.95840000000002,3.9916800000000037,5.31120965760001
46.30000000000004,20.00160000000002,4.000320000000004,5.3342267040000095
46.40000000000004,20.04480000000002,4.008960000000004,5.357293516800009
46.50000000000004,20.08800000000002,4.017600000000003,5.38041009600001
46.60000000000004,20.13120000000002,4.026240000000003,5.403576441600009
46.70000000000004,20.17440000000002,4.034880000000004,5.426792553600011
46.80000000000004,20.21760000000002,4.0435200000000036,5.45005843200001
46.90000000000004,20.26080000000002,4.052160000000003,5.4733740768000105
47.00000000000004,20.30400000000002,4.060800000000004,5.496739488000011
47.100000000000044,20.34720000000002,4.069440000000004,5.5201546656000104
47.20000000000004,20.39040000000002,4.0780800000000035,5.54361960960001
47.30000000000004,20.43360000000002,4.086720000000003,5.56713432000001
47.40000000000004,20.47680000000002,4.095360000000004,5.590698796800011
47.50000000000004,20.52000000000002,4.104000000000004,5.6143130400000105
47.600000000000044,20.56320000000002,4.112640000000003,5.6379770496000114
47.70000000000004,20.606400000000022,4.121280000000003,5.661690825600011
47.80000000000004,24.779520000000023,4.129920000000004,5.68545436800001
47.90000000000004,24.83136000000002,4.138560000000004,5.709267676800011
48.00000000000004,24.883200000000024,4.147200000000003,5.733130752000011
48.100000000000044,24.935040000000022,4.155840000000004,5.757043593600011
48.200000000000045,24.986880000000024,4.164480000000004,5.781006201600011
48.30000000000004,25.038720000000023,4.1731200000000035,5.80501857600001
48.40000000000004,25.09056000000002,4.181760000000003,5.82908071680001
48.50000000000004,25.142400000000023,4.190400000000004,5.8531926240000125
48.600000000000044,25.194240000000022,4.199040000000004,5.877354297600011
48.700000000000045,25.246080000000024,4.207680000000003,5.901565737600012
48.80000000000004,25.297920000000023,4.216320000000003,5.92582694400001
48.90000000000004,25.349760000000025,4.224960000000004,5.950137916800011
49.00000000000004,25.401600000000023,4.233600000000004,5.974498656000011
49.100000000000044,25.453440000000022,4.242240000000003,5.998909161600011
49.200000000000045,25.505280000000024,4.250880000000003,6.023369433600012
49.30000000000004,25.557120000000022,4.259520000000004,6.047879472000011
49.40000000000004,25.608960000000025,4.2681600000000035,6.0724392768000115
49.50000000000004,25.660800000000023,4.276800000000003,6.097048848000012
49.600000000000044,25.71264000000002,4.285440000000004,6.121708185600012
49.700000000000045,25.764480000000024,4.294080000000004,6.146417289600011
49.80000000000004,25.816320000000022,4.302720000000003,6.171176160000011
49.90000000000004,25.868160000000024,4.311360000000003,6.195984796800012
50.00000000000004,25.920000000000023,4.320000000000004,6.220843200000012
50.100000000000044,25.97184000000002,4.328640000000004,6.245751369600012
50.200000000000045,26.023680000000024,4.337280000000003,6.270709305600011
50.30000000000005,26.07552000000003,4.345920000000005,6.295717008000013
50.40000000000004,26.127360000000024,4.354560000000004,6.32077447680001
50.50000000000004,26.179200000000023,4.3632000000000035,6.345881712000012
50.600000000000044,26.23104000000002,4.371840000000003,6.371038713600012
50.700000000000045,26.282880000000024,4.380480000000004,6.396245481600013
50.80000000000005,26.33472000000003,4.389120000000005,6.421502016000015
50.90000000000004,26.386560000000024,4.3977600000000034,6.446808316800011
51.00000000000004,26.438400000000023,4.406400000000003,6.472164384000012
51.100000000000044,26.49024000000002,4.415040000000004,6.497570217600011
51.200000000000045,26.542080000000023,4.423680000000004,6.523025817600011
51.30000000000005,26.59392000000003,4.432320000000004,6.548531184000014
51.40000000000005,26.645760000000028,4.440960000000004,6.574086316800014
51.50000000000004,26.697600000000023,4.449600000000004,6.599691216000012
51.600000000000044,26.749440000000025,4.4582400000000035,6.625345881600013
51.700000000000045,26.801280000000023,4.466880000000003,6.651050313600012
51.80000000000005,26.85312000000003,4.475520000000005,6.676804512000014
51.90000000000005,26.904960000000028,4.484160000000005,6.702608476800013
52.00000000000004,26.956800000000023,4.4928000000000035,6.728462208000012
52.100000000000044,27.008640000000025,4.501440000000003,6.754365705600011
52.200000000000045,27.060480000000023,4.510080000000004,6.780318969600013
52.30000000000005,27.11232000000003,4.5187200000000045,6.806322000000013
52.40000000000005,27.164160000000027,4.527360000000004,6.832374796800014
52.50000000000004,27.216000000000022,4.536000000000003,6.858477360000012
52.600000000000044,27.267840000000025,4.544640000000004,6.884629689600012
52.700000000000045,27.319680000000023,4.5532800000000035,6.910831785600013
52.80000000000005,27.37152000000003,4.561920000000004,6.937083648000014
52.90000000000005,27.423360000000027,4.570560000000005,6.963385276800015
53.00000000000004,27.475200000000022,4.579200000000004,6.98973667200001
53.100000000000044,27.527040000000024,4.5878400000000035,7.016137833600013
53.200000000000045,27.578880000000023,4.596480000000003,7.042588761600014
53.30000000000005,27.63072000000003,4.605120000000005,7.069089456000015
53.40000000000005,27.682560000000027,4.6137600000000045,7.095639916800015
53.50000000000005,27.73440000000003,4.622400000000004,7.122240144000013
53.600000000000044,27.786240000000024,4.631040000000003,7.148890137600013
53.700000000000045,27.838080000000023,4.639680000000004,7.175589897600012
53.80000000000005,27.88992000000003,4.6483200000000044,7.202339424000013
53.90000000000005,27.941760000000027,4.656960000000004,7.229138716800016
54.00000000000005,27.99360000000003,4.665600000000005,7.255987776000014
54.100000000000044,28.045440000000024,4.674240000000004,7.282886601600012
54.200000000000045,28.097280000000023,4.6828800000000035,7.309835193600013
54.30000000000005,28.14912000000003,4.691520000000004,7.336833552000015
54.40000000000005,28.200960000000027,4.700160000000005,7.3638816768000135
54.50000000000005,28.25280000000003,4.7088000000000045,7.390979568000016
54.60000000000005,28.304640000000028,4.717440000000004,7.418127225600016
54.700000000000045,28.356480000000023,4.726080000000003,7.445324649600013
54.80000000000005,28.408320000000028,4.734720000000005,7.472571840000016
54.90000000000005,28.46016000000003,4.7433600000000045,7.499868796800015
55.00000000000005,28.51200000000003,4.752000000000004,7.527215520000016
55.10000000000005,28.563840000000027,4.760640000000005,7.554612009600015
55.200000000000045,28.615680000000022,4.769280000000004,7.582058265600013
55.30000000000005,28.667520000000028,4.777920000000004,7.609554288000013
55.40000000000005,28.71936000000003,4.786560000000004,7.6371000768000155
55.50000000000005,28.77120000000003,4.795200000000005,7.664695632000015
55.60000000000005,28.823040000000027,4.8038400000000046,7.692340953600016
55.700000000000045,28.874880000000022,4.812480000000003,7.720036041600012
55.80000000000005,28.926720000000028,4.821120000000004,7.747780896000014
55.90000000000005,28.97856000000003,4.829760000000005,7.775575516800015
56.00000000000005,29.03040000000003,4.8384000000000045,7.803419904000014
56.10000000000005,29.082240000000027,4.847040000000004,7.831314057600017
56.200000000000045,29.134080000000022,4.855680000000003,7.859257977600014
56.30000000000005,29.185920000000028,4.864320000000005,7.887251664000015
56.40000000000005,29.23776000000003,4.872960000000004,7.915295116800015
56.50000000000005,29.28960000000003,4.881600000000004,7.943388336000017
56.60000000000005,29.341440000000027,4.890240000000005,7.971531321600016
56.70000000000005,29.39328000000003,4.898880000000005,7.999724073600016
56.80000000000005,29.445120000000028,4.907520000000004,8.027966592000016
56.90000000000005,29.49696000000003,4.916160000000004,8.056258876800014
57.00000000000005,29.54880000000003,4.924800000000005,8.084600928000016
57.10000000000005,29.600640000000027,4.9334400000000045,8.112992745600016
57.20000000000005,29.65248000000003,4.942080000000004,8.141434329600015
57.30000000000005,29.704320000000028,4.950720000000004,8.169925680000015
57.40000000000005,29.75616000000003,4.959360000000005,8.198466796800016
57.50000000000005,29.80800000000003,4.968000000000004,8.227057680000016
57.60000000000005,29.85984000000003,4.976640000000004,8.255698329600015
57.70000000000005,29.91168000000003,4.985280000000005,8.284388745600017
57.800000000000054,29.963520000000027,4.993920000000005,8.313128928000015
57.90000000000005,30.01536000000003,5.002560000000004,8.341918876800017
58.00000000000005,30.067200000000028,5.011200000000004,8.370758592000014
58.10000000000005,30.11904000000003,5.019840000000005,8.399648073600018
58.20000000000005,30.17088000000003,5.0284800000000045,8.428587321600018
58.300000000000054,30.222720000000027,5.037120000000004,8.457576336000015
58.40000000000005,30.27456000000003,5.045760000000004,8.486615116800015
58.50000000000005,30.326400000000028,5.054400000000005,8.515703664000016
58.60000000000005,30.37824000000003,5.063040000000004,8.544841977600017
58.70000000000005,30.43008000000003,5.071680000000004,8.574030057600018
58.800000000000054,30.481920000000027,5.080320000000005,8.603267904000017
58.90000000000005,30.53376000000003,5.088960000000005,8.632555516800016
59.00000000000005,30.585600000000028,5.097600000000004,8.661892896000017
59.10000000000005,30.63744000000003,5.106240000000004,8.691280041600017
59.20000000000005,30.68928000000003,5.114880000000005,8.720716953600016
59.300000000000054,30.741120000000027,5.1235200000000045,8.750203632000018
59.40000000000005,30.79296000000003,5.132160000000004,8.779740076800016
59.50000000000005,30.844800000000028,5.140800000000004,8.809326288000015
59.60000000000005,30.89664000000003,5.149440000000005,8.838962265600015
59.70000000000005,30.94848000000003,5.158080000000004,8.868648009600017
59.800000000000054,31.000320000000027,5.166720000000004,8.898383520000017
59.900000000000055,31.05216000000003,5.175360000000005,8.928168796800017


==> figures/p2lora-agriculture-packet-cons.csv <==
range_m,payload_bits,energy_uJ_1x_per_day,energy_uJ_5x_per_day,energy_uJ_20x_per_day,energy_uJ_50x_per_day
694.7334052825413,8,2766548.50048,2773542.5024,2799770.0096,2852225.024
694.7334052825413,16,2766884.0448,2775220.224,2806480.896,2869002.24
694.7334052825413,24,2767219.58912,2776897.9456,2813191.7824,2885779.456
694.7334052825413,32,2767555.13344,2778575.6672,2819902.6688,2902556.672
694.7334052825413,40,2767890.67776,2780253.3888,2826613.5552,2919333.888
694.7334052825413,48,2768226.22208,2781931.1104,2833324.4416,2936111.104
694.7334052825413,56,2768561.7664,2783608.832,2840035.328,2952888.32
694.7334052825413,64,2768897.31072,2785286.5536,2846746.2144,2969665.536
694.7334052825413,72,2769232.85504,2786964.2752,2853457.1008,2986442.752
694.7334052825413,80,2769568.39936,2788641.9968,2860167.9872,3003219.968
694.7334052825413,88,2769903.94368,2790319.7184,2866878.8736,3019997.184
694.7334052825413,96,2770239.488,2791997.44,2873589.76,3036774.4
694.7334052825413,104,2770575.03232,2793675.1616,2880300.6464,3053551.616
694.7334052825413,112,2770910.57664,2795352.8832,2887011.5328,3070328.832
694.7334052825413,120,2771246.12096,2797030.6048,2893722.4192,3087106.048
694.7334052825413,128,2771581.66528,2798708.3264,2900433.3056,3103883.264

